An SMDP Approach to Optimal PHY Configuration in Wireless Networks

In this work, we study the optimal configuration of the physical layer in wireless networks by means of Semi-Markov Decision Process (SMDP) modeling. In particular, assume the physical layer is characterized by a set of potential operating points, with each point corresponding to a rate and reliability pair; for example, these pairs might be obtained through a now-standard diversity-vs-multiplexing tradeoff characterization. Given the current network state (e.g., buffer occupancies), a Decision Maker (DM) needs to dynamically decide which operating point to use. The SMDP problem formulation allows us to choose from these pairs an optimal selection, which is expressed by a decision rule as a function of the number of awaiting packets in the source's finite queue, channel state, size of the packet to be transmitted. We derive a general solution which covers various model configurations, including packet size distributions and varying channels. For the specific case of exponential transmission time, we analytically prove the optimal policy has a threshold structure. Numerical results validate this finding, as well as depict muti-threshold policies for time varying channels such as the Gilber-Elliott channel.

==> numer.txt <==
I was able to solve the deterministic case analytically, without
simulations, using the methods  from

 E. de Souza e Silva, H.R. Gail, and R.R. Muntz. Efficient solutions
for a class of
non-Markovian models. In Computations with Markov Chains , pages 483–506.
Kluwer Academic Publishers, 1995.

Note that the analytical solution is in the confidence intervals of
the simulations (for each threshold, I run 30 runs of 100.000
simulation time per run, accounting for ~ 1.5 million arrivals per
run)

These methods are implemented in Tangram-II.

The optimal threshold for the exponential is 6, and for the
deterministic is 3. Note that with the simulation we cannot get the
exact optimal threshold, because the confidence interval does not
allow that.

Now, it remains to consider the uniform case.  The solution method
above does not immediately generalize to the uniform case.  Therefore,
we need other tools.  I'm thinking about this tool here,

http://www.oris-tool.org/

but it would take me a while to get familiar with it.  In particular,
we would need to translate our problem to a petri net (as the tool
receives as input petri nets).  Still, as I know the authors, I might
contact them and ask if they can get some numerical results for our
problem...

best, Daniel
4 Attachments 
 

Daniel Sadoc Menasche <danielsadoc@gmail.com>
Attachments1/1/16

to Mark 
here are the results for the buffer = 50

https://plot.ly/~sadoc/71/mur10-mud13-lambda13-pr025-pd042-c1/

please, check the optimal thresholds!

